The cold gas and dust properties of red star-forming galaxies

We study the cold gas and dust properties for a sample of red star forming galaxies called "red misfits." We collect single-dish CO observations and HI observations from representative samples of low-redshift galaxies, as well as our own JCMT CO observations of red misfits. We also obtain SCUBA-2 850 um observations for a subset of these galaxies. With these data we compare the molecular gas, total cold gas, and dust properties of red misfits against those of their blue counterparts ("blue actives") taking non-detections into account using a survival analysis technique. We compare these properties at fixed position in the log SFR-log M* plane, as well as versus offset from the star-forming main sequence. Compared to blue actives, red misfits have slightly longer molecular gas depletion times, similar total gas depletion times, significantly lower molecular- and total-gas mass fractions, lower dust-to-stellar mass ratios, similar dust-to-gas ratios, and a significantly flatter slope in the $\log M_\mathrm{mol}$-$\log M_\star$ plane. Our results suggest that red misfits as a population are likely quenching due to a shortage in gas supply.

==> sample_size.txt <==
n_tot_tgas = 369

n_tot_tmol = 427

n_tot_mdust_mstar = 209

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106

n_tot_tgas = 369, 65

n_tot_tmol = 427, 61

n_tot_mdust_mstar = 209, 106



==> stats_table.txt <==
logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16

logfdust
$-2.32\pm0.09$ & $-2.07\pm0.05$ & $-0.24\pm0.10$ 0.11299435028248588 & 0.9442884722205214

logmdust_mstar
$-2.87\pm0.07$ & $-2.20\pm0.05$ & $-0.67\pm0.09$ 0.5359307359307359 & 1.7920677561900078e-06

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logtdepl_h2
$9.10\pm0.03$ & $8.91\pm0.02$ & $0.20\pm0.03$ 0.409547092125579 & 2.703393064962256e-13

logmmol_mstar
$-1.61\pm0.03$ & $-1.16\pm0.02$ & $-0.46\pm0.04$ 0.4289114770972723 & 1.3988810110276972e-14

logtdepl_hi_h2
$9.76\pm0.03$ & $9.77\pm0.03$ & $-0.008\pm0.042$ & 0.11648745519713262 & 0.2473322455814978

logmgas_mstar
$-0.94\pm0.03$ & $-0.33\pm0.02$ & $-0.61\pm0.04$ 0.5919354838709677 & 3.3306690738754696e-16


